A Reconstruction-Computation-Quantization (RCQ) Approach to Node Operations in LDPC Decoding

In this paper, we propose a finite-precision decoding method that features the three steps of Reconstruction, Computation, and Quantization (RCQ). Unlike Mutual-Information-Maximization Quantized Belief Propagation (MIM-QBP), RCQ can approximate either belief propagation or Min-Sum decoding. One problem faced by MIM-QBP decoder is that it cannot work well when the fraction of degree-2 variable nodes is large. However, sometimes a large fraction of degree-2 variable nodes is necessary for a fast encoding structure, as seen in the IEEE 802.11 standard and the DVB-S2 standard. In contrast, the proposed RCQ decoder may be applied to any off-the-shelf LDPC code, including those with a large fraction of degree-2 variable nodes.Our simulations show that a 4-bit Min-Sum RCQ decoder delivers frame error rate (FER) performance around 0.1dB of full-precision belief propagation (BP) for the IEEE 802.11 standard LDPC code in the low SNR region.The RCQ decoder actually outperforms full-precision BP in the high SNR region because it overcomes elementary trapping sets that create an error floor under BP decoding. This paper also introduces Hierarchical Dynamic Quantization (HDQ) to design the non-uniform quantizers required by RCQ decoders. HDQ is a low-complexity design technique that is slightly sub-optimal. Simulation results comparing HDQ and an optimal quantizer on the symmetric binary-input memoryless additive white Gaussian noise channel show a loss in mutual information between these two quantizers of less than $10^{-6}$ bits, which is negligible for practical applications.

==> data/FIFO-090-minsum3.dat <==
snr total wrong fer iter 
1	226	100	0.442477876106195	36.5298600000000
1.20000000000000	434	100	0.230414746543779	28.6645200000000
1.40000000000000	1173	100	0.0852514919011083	22.5261600000000
1.60000000000000	19939	500	0.0250764832739857	18.3022300000000
1.80000000000000	111703	500	0.00447615551954737	15.6065200000000
2	130929	100	0.000763772731785930	13.9842700000000
2.20000000000000	1262554	98	7.76204423731579e-05	12.8260979591837
2.40000000000000	10506047	100	9.51832787346183e-06	11.9527630000000
2.60000000000000	41380223	100	2.41661336624503e-06	11.2409870000000
2.80000000000000	135840966	95	6.99347205761184e-07	10.6260620000000

==> data/FIFO-090-minsum4.dat <==
snr total wrong fer iters
1	950	500	0.526315789473684	38.5839900000000
1.20000000000000	1716	500	0.291375291375291	31.3074900000000
1.40000000000000	661	80	0.121028744326778	25.0345400000000
1.60000000000000	3052	100	0.0327653997378768	19.2644400000000
1.80000000000000	13536	100	0.00738770685579196	16.3905600000000
2	63218	60	0.000949096776234617	14.5749833333333
2.20000000000000	619245	60	9.68921832231185e-05	13.2662566666667
2.40000000000000	8277429	99	1.19602354789150e-05	12.2706370000000
2.60000000000000	33242493	88	2.64721421464991e-06	11.4386300000000
2.70000000000000	63043449	71	1.12620741926731e-06	11.0715280000000

==> data/FIFO-090-minsum6.dat <==
snr wrong total fer iter
1	814	500	0.614250614250614	40.6030200000000
1.20000000000000	1345	500	0.371747211895911	33.3832000000000
1.40000000000000	637	100	0.156985871271586	26.0388600000000
1.60000000000000	2248	100	0.0444839857651246	20.0403200000000
1.80000000000000	9859	100	0.0101430165331170	16.6110000000000
2	68235	100	0.00146552355829120	14.5568900000000
2.20000000000000	632267	100	0.000158161030071157	13.1409520000000
2.40000000000000	5556578	98	1.76367541317696e-05	12.0856400000000
2.60000000000000	24167014	66	2.73099523176508e-06	11.2479920000000
2.70000000000000	52010483	72	1.38433630774011e-06	10.8892650000000

==> data/FIFO_090.dat <==
snr total wrong fer iter
1	961	500	0.520291363163371	43.6057100000000
1.20000000000000	1753	500	0.285225328009127	38.6278700000000
1.40000000000000	1480	100	0.0675675675675676	18.8885000000000
1.60000000000000	6507	100	0.0153680651605963	14.4993000000000
1.80000000000000	35511	100	0.00281602883613528	11.9342000000000
2	274532	100	0.000364256261565136	10.2764950000000
2.20000000000000	1299997	100	7.69232544382795e-05	9.07718500000000
2.40000000000000	4702086	100	2.12671567470267e-05	8.14421280000000
2.60000000000000	12103702	99	8.17931571679475e-06	7.37154060606061
2.80000000000000	32192520	99	3.07524853599532e-06	6.72774820000000

==> data/boxplus.dat <==
snr total wrong fer iter
1	393	100	0.254452926208651	28.3842000000000
1.20000000000000	867	100	0.115340253748558	21.6597000000000
1.40000000000000	2561	100	0.0390472471690746	16.0211000000000
1.60000000000000	10311	100	0.00969838037047813	12.6948000000000
1.80000000000000	61507	100	0.00162583120620417	10.5090000000000
2	272934	90	0.000329750049462507	9.10552611111111
2.20000000000000	1388014	99	7.13249289992752e-05	8.06582444444445
2.40000000000000	4812239	100	2.07803477757443e-05	7.22249640000000
2.60000000000000	16563999	100	6.03718944923868e-06	6.53697210000000
2.80000000000000	40697082	96	2.35889148022947e-06	5.96388010000000

==> data/minsum.dat <==
snr wrong total fer iter
1	558	500	0.896057347670251	47.2204000000000
1.20000000000000	699	500	0.715307582260372	42.2232000000000
1.40000000000000	205	100	0.487804878048781	35.2040500000000
1.60000000000000	412	100	0.242718446601942	25.6888000000000
1.80000000000000	1033	100	0.0968054211035818	17.9242000000000
2.20000000000000	28131	100	0.00355479719881981	9.97837200000000
2.40000000000000	279185	100	0.000358185432598456	8.38743400000000
2.60000000000000	3760554	100	2.65918266297998e-05	7.33123140000000
2.70000000000000	14261763	100	7.01175583972332e-06	6.90630920000000
2.70000000000000	14261763	100	7.01175583972332e-06	6.90630920000000
2.80000000000000	30563801	100	3.27184436255163e-06	6.53103120000000
